Intermediate N-Gramming: Deterministic and Fast N-Grams For Large N and Large Datasets

The number of n-gram features grows exponentially in n, making it computationally demanding to compute the most frequent n-grams even for n as small as 3. Motivated by our production machine learning system built on n-gram features, we ask: is it possible to accurately, deterministically, and quickly recover the top-k most frequent n-grams? We devise a multi-pass algorithm called Intergrams that constructs candidate n-grams from the preceding (n - 1)-grams. By designing this algorithm with hardware in mind, our approach yields more than an order of magnitude speedup (up to 33x!) over the next known fastest algorithm, even when similar optimizations are applied to the other algorithm. Using the empirical power-law distribution over n-grams, we also provide theory to inform the efficacy of our multi-pass approach. Our code is available at https://github.com/rcurtin/Intergrams.

==> data/ember2018_top_k_pct_100k.csv <==
k,z,pct
100000,1.0,95.5260
100000,1.1,96.7480
100000,1.2,97.6400
100000,1.3,98.3140
100000,1.4,98.8910
100000,1.5,99.5770
100000,1.6,99.9770
100000,1.7,99.9960
100000,1.8,100.0000
100000,1.9,100.0000
100000,2.0,100.0000
100000,2.1,100.0000
100000,2.2,100.0000
100000,2.3,100.0000
100000,2.4,100.0000
100000,2.5,100.0000
100000,2.6,100.0000
100000,2.7,100.0000
100000,2.8,100.0000
100000,2.9,100.0000
100000,3.0,100.0000
100000,3.1,100.0000
100000,3.2,100.0000
100000,3.3,100.0000
100000,3.4,100.0000
100000,3.5,100.0000
100000,3.6,100.0000
100000,3.7,100.0000
100000,3.8,100.0000
100000,3.9,100.0000
100000,4.0,100.0000
100000,4.1,100.0000
100000,4.2,100.0000
100000,4.3,100.0000
100000,4.4,100.0000
100000,4.5,100.0000
100000,4.6,100.0000
100000,4.7,100.0000
100000,4.8,100.0000
100000,4.9,100.0000
100000,5.0,100.0000
100000,5.1,100.0000
100000,5.2,100.0000
100000,5.3,100.0000
100000,5.4,100.0000
100000,5.5,100.0000
100000,5.6,100.0000
100000,5.7,100.0000
100000,5.8,100.0000
100000,5.9,100.0000
100000,6.0,100.0000
100000,6.1,100.0000
100000,6.2,100.0000
100000,6.3,100.0000
100000,6.4,100.0000
100000,6.5,100.0000
100000,6.6,100.0000
100000,6.7,100.0000
100000,6.8,100.0000
100000,6.9,100.0000
100000,7.0,100.0000
100000,7.1,100.0000
100000,7.2,100.0000
100000,7.3,100.0000
100000,7.4,100.0000
100000,7.5,100.0000
100000,7.6,100.0000
100000,7.7,100.0000
100000,7.8,100.0000
100000,7.9,100.0000
100000,8.0,100.0000
100000,8.1,100.0000
100000,8.2,100.0000
100000,8.3,100.0000
100000,8.4,100.0000
100000,8.5,100.0000
100000,8.6,100.0000
100000,8.7,100.0000
100000,8.8,100.0000
100000,8.9,100.0000
100000,9.0,100.0000
100000,9.1,100.0000
100000,9.2,100.0000
100000,9.3,100.0000
100000,9.4,100.0000
100000,9.5,100.0000
100000,9.6,100.0000
100000,9.7,100.0000
100000,9.8,100.0000
100000,9.9,100.0000
100000,10.0,100.0000


==> data/ember2018_top_k_pct_10k.csv <==
k,z,pct
10000,1.00,95.2800
10000,1.02,95.6300
10000,1.04,96.0200
10000,1.06,96.3600
10000,1.08,96.5800
10000,1.10,96.7400
10000,1.12,96.9800
10000,1.14,97.1800
10000,1.16,97.4000
10000,1.18,97.5800
10000,1.20,97.7400
10000,1.22,97.9400
10000,1.24,98.1200
10000,1.26,98.2400
10000,1.28,98.3900
10000,1.30,98.4900
10000,1.32,98.6600
10000,1.34,98.8100
10000,1.36,98.9500
10000,1.38,99.1000
10000,1.40,99.1700
10000,1.42,99.3000
10000,1.44,99.4100
10000,1.46,99.5100
10000,1.48,99.5800
10000,1.50,99.7100
10000,1.52,99.7600
10000,1.54,99.8100
10000,1.56,99.8600
10000,1.58,99.8900
10000,1.60,99.9200
10000,1.62,99.9400
10000,1.64,99.9600
10000,1.66,99.9700
10000,1.68,99.9800
10000,1.70,99.9900
10000,1.72,100.0000
10000,1.74,100.0000
10000,1.76,100.0000
10000,1.78,100.0000
10000,1.80,100.0000
10000,1.82,100.0000
10000,1.84,100.0000
10000,1.86,100.0000
10000,1.88,100.0000
10000,1.90,100.0000
10000,1.92,100.0000
10000,1.94,100.0000
10000,1.96,100.0000
10000,1.98,100.0000
10000,2.00,100.0000
10000,2.02,100.0000
10000,2.04,100.0000
10000,2.06,100.0000
10000,2.08,100.0000
10000,2.10,100.0000
10000,2.12,100.0000
10000,2.14,100.0000
10000,2.16,100.0000
10000,2.18,100.0000
10000,2.20,100.0000
10000,2.22,100.0000
10000,2.24,100.0000
10000,2.26,100.0000
10000,2.28,100.0000
10000,2.30,100.0000
10000,2.32,100.0000
10000,2.34,100.0000
10000,2.36,100.0000
10000,2.38,100.0000
10000,2.40,100.0000
10000,2.42,100.0000
10000,2.44,100.0000
10000,2.46,100.0000
10000,2.48,100.0000
10000,2.50,100.0000
10000,2.52,100.0000
10000,2.54,100.0000
10000,2.56,100.0000
10000,2.58,100.0000
10000,2.60,100.0000
10000,2.62,100.0000
10000,2.64,100.0000
10000,2.66,100.0000
10000,2.68,100.0000
10000,2.70,100.0000
10000,2.72,100.0000
10000,2.74,100.0000
10000,2.76,100.0000
10000,2.78,100.0000
10000,2.80,100.0000
10000,2.82,100.0000
10000,2.84,100.0000
10000,2.86,100.0000
10000,2.88,100.0000
10000,2.90,100.0000
10000,2.92,100.0000
10000,2.94,100.0000
10000,2.96,100.0000
10000,2.98,100.0000
10000,3.00,100.0000


==> data/ember2018_top_k_pct_1M.csv <==
k,z,pct
1000000,1.00,84.9279
1000000,1.02,86.0197
1000000,1.04,87.1109
1000000,1.06,88.2071
1000000,1.08,89.2659
1000000,1.10,90.3235
1000000,1.12,91.3868
1000000,1.14,92.4343
1000000,1.16,93.4720
1000000,1.18,94.4710
1000000,1.20,95.4592
1000000,1.22,96.4136
1000000,1.24,97.3395
1000000,1.26,98.2246
1000000,1.28,99.0409
1000000,1.30,99.7156
1000000,1.32,99.9680
1000000,1.34,99.9680
1000000,1.36,99.9680
1000000,1.38,99.9680
1000000,1.40,99.9680
1000000,1.42,99.9680
1000000,1.44,99.9680
1000000,1.46,99.9680
1000000,1.48,99.9680
1000000,1.50,99.9680
1000000,1.52,99.9680
1000000,1.54,99.9680
1000000,1.56,99.9680
1000000,1.58,99.9680
1000000,1.60,99.9680
1000000,1.62,99.9680
1000000,1.64,99.9680
1000000,1.66,99.9680
1000000,1.68,99.9680
1000000,1.70,99.9680
1000000,1.72,99.9680
1000000,1.74,99.9680
1000000,1.76,99.9680
1000000,1.78,99.9680
1000000,1.80,99.9680
1000000,1.82,99.9680
1000000,1.84,99.9680
1000000,1.86,99.9680
1000000,1.88,99.9680
1000000,1.90,99.9680
1000000,1.92,99.9680
1000000,1.94,99.9697
1000000,1.96,99.9697
1000000,1.98,99.9697
1000000,2.00,99.9697
1000000,2.02,99.9680
1000000,2.04,99.9680
1000000,2.06,99.9697
1000000,2.08,99.9697
1000000,2.10,99.9697
1000000,2.12,99.9697
1000000,2.14,99.9697
1000000,2.16,99.9697
1000000,2.18,99.9697
1000000,2.20,99.9697
1000000,2.22,99.9697
1000000,2.24,99.9697
1000000,2.26,99.9727
1000000,2.28,99.9742
1000000,2.30,99.9742
1000000,2.32,99.9742
1000000,2.34,99.9742
1000000,2.36,99.9776
1000000,2.38,99.9776
1000000,2.40,99.9782
1000000,2.42,99.9782
1000000,2.44,99.9782
1000000,2.46,99.9782
1000000,2.48,99.9782
1000000,2.50,99.9776
1000000,2.52,99.9776
1000000,2.54,99.9776
1000000,2.56,99.9776
1000000,2.58,99.9776
1000000,2.60,99.9776
1000000,2.62,99.9782
1000000,2.64,99.9782
1000000,2.66,99.9782
1000000,2.68,99.9782
1000000,2.70,99.9782
1000000,2.72,99.9782
1000000,2.74,99.9776
1000000,2.76,99.9782
1000000,2.78,99.9782
1000000,2.80,99.9782
1000000,2.82,99.9782
1000000,2.84,99.9782
1000000,2.86,99.9782
1000000,2.88,99.9782
1000000,2.90,99.9782
1000000,2.92,99.9782
1000000,2.94,99.9782
1000000,2.96,99.9782
1000000,2.98,99.9782
1000000,3.00,99.9782


==> data/k_sweep.csv <==
k,time
1000,770.554
3000,868.062
10000,884.606
30000,1010.1
100000,1356.68
300000,2704.12
1000000,5428.79

==> data/mem_bw.csv <==
power,bytes,seqbw,seqhibw,seqlobw,rndbw,rndhibw,rndlobw
4,64,2.02187,1.14171,8.82576,2.00621,1.75123,2.34811
5,128,4.24837,3.71633,4.95821,3.76173,3.33902,4.30698
6,256,7.99258,7.49031,8.56705,5.76169,5.29164,6.32338
7,512,14.004,12.2244,16.3902,6.63656,6.21826,7.1152
8,1024,17.576,16.0794,19.3799,8.22488,7.67753,8.85625
9,2048,22.6043,21.3484,24.0172,9.8852,9.12193,10.7879
10,4096,28.6217,27.6718,29.6391,10.0979,9.57684,10.679
11,8192,30.9145,30.2882,31.5673,10.8303,10.389,11.3107
12,16384,32.5271,32.1007,32.965,8.4797,7.47922,9.78916
13,32768,30.7064,30.4852,30.9309,8.04205,7.53317,8.62466
14,65536,33.8154,33.6572,33.9751,5.71524,5.40118,6.06807
15,131072,34.0263,33.9252,34.128,4.926,4.77395,5.08806
16,262144,34.1355,34.0582,34.2132,4.61564,4.44549,4.79933
17,524288,33.9882,33.9201,34.0566,4.03431,3.87288,4.20977
18,1048576,33.628,31.8419,35.6265,3.517,3.39197,3.6516
19,2097152,33.9178,32.939,34.9565,2.66274,2.20333,3.36418
20,4194304,33.3266,32.2364,34.4931,1.7761,1.73004,1.82468
21,8388608,31.5151,30.2224,32.9235,1.83247,1.81084,1.85462
22,16777216,33.074,31.9268,34.3068,1.68841,1.6393,1.74055
23,33554432,27.2939,26.2154,28.4649,1.0699,1.05805,1.08202
24,67108864,19.9665,19.4327,20.5305,0.844948,0.839446,0.850522
25,134217728,18.9641,18.7654,19.1669,0.70431,0.702405,0.706225
26,268435456,18.6461,18.508,18.7863,0.645188,0.643614,0.64677
27,536870912,18.442,18.284,18.6029,0.617465,0.610848,0.624226
28,1073741824,18.5289,18.4409,18.6177,0.606554,0.604867,0.60825
29,2147483648,18.5292,18.4908,18.5678,0.585883,0.580244,0.591632
30,4294967296,18.3839,18.3549,18.4129,0.589082,0.585038,0.593182
31,8589934592,18.5199,18.5005,18.5393,0.577876,0.574449,0.581345
32,17179869184,18.4081,18.1976,18.6235,0.574644,0.572275,0.577032
33,34359738368,18.4034,18.2332,18.5768,0.569316,0.562101,0.576719
34,68719476736,18.624,18.6142,18.6337,0.551068,0.550856,0.55128

